A Two-Way Street: Surveying the Interplay between Code-Mixing and Native Languages in Text and Speech

Systems for code-mixed (CM) text and speech rarely start from scratch. CM data is scarce, so most work borrows from the languages being mixed, which we call native languages. This transfer can also run in reverse, when CM data is used to improve models for the native languages. Existing surveys focus on processing CM itself, and none brings the two directions together. This paper fills that gap with a systematic survey of transfer in both directions, across text and speech. We organise the surveyed work in a taxonomy of transfer direction, route and modality. Through this taxonomy, we find that most transfer runs from native languages into the CM setting. The reverse direction is younger, and in it code-switching mainly helps by aligning the two languages. Text and speech work share methods but rarely cite each other. On a shared speech benchmark, native data helps more than new architectures. These findings point to open challenges, such as how much native and CM data to mix in training, and how to evaluate CM text written in different scripts.

==> tables/papers_per_year.dat <==
year n2cm cm2n analysis
2010 5 0 0
2011 3 0 0
2012 8 0 0
2013 10 0 1
2014 18 1 0
2015 7 0 4
2016 17 1 4
2017 17 0 1
2018 55 0 4
2019 66 2 4
2020 94 8 7
2021 110 11 11
2022 111 9 20
2023 101 14 30
2024 113 18 37
2025 156 11 74
2026 136 12 82

